Open Set Classification of Untranscribed Handwritten Documents

Huge amounts of digital page images of important manuscripts are preserved in archives worldwide. The amounts are so large that it is generally unfeasible for archivists to adequately tag most of the documents with the required metadata so as to low proper organization of the archives and effective exploration by scholars and the general public. The class or ``typology'' of a document is perhaps the most important tag to be included in the metadata. The technical problem is one of automatic classification of documents, each consisting of a set of untranscribed handwritten text images, by the textual contents of the images. The approach considered is based on ``probabilistic indexing'', a relatively novel technology which allows to effectively represent the intrinsic word-level uncertainty exhibited by handwritten text images. We assess the performance of this approach on a large collection of complex notarial manuscripts from the Spanish Archivo Host\'orico Provincial de C\'adiz, with promising results.

==> AUX/resultados_MLP0_13_clases_4949_4950_groups.txt <==
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  73.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  57.   0.]]
ERRORES TOTALES: 317
**************************************************
Para 8 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 56.91202872531418
Media de interval radius 4.112524806089756
Interval of Confidence: [52%,61%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  73.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  57.   0.]]
ERRORES TOTALES: 317
**************************************************
Para 16 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 56.91202872531418
Media de interval radius 4.112524806089756
Interval of Confidence: [52%,61%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  73.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  57.   0.]]
ERRORES TOTALES: 317
**************************************************
Para 32 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 56.91202872531418
Media de interval radius 4.112524806089756
Interval of Confidence: [52%,61%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  73.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  57.   0.]]
ERRORES TOTALES: 317
**************************************************
Para 64 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 56.91202872531418
Media de interval radius 4.112524806089756
Interval of Confidence: [52%,61%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.  68.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  57.   0.]]
ERRORES TOTALES: 312
**************************************************
Para 128 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 56.01436265709156
Media de interval radius 4.122243271330008
Interval of Confidence: [51%,60%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   2.   0.   0.   0.   8.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  29.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  44.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  25.  48.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 240.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  56.   0.]]
ERRORES TOTALES: 292
**************************************************
Para 256 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 52.423698384201074
Media de interval radius 4.147511904936304
Interval of Confidence: [48%,56%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   0.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.  15.   0.   0.   0.  14.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   0.  31.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   0.  42.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  42.  31.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   2.   0.   0.   0. 238.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  56.   0.]]
ERRORES TOTALES: 259
**************************************************
Para 512 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 46.49910233393178
Media de interval radius 4.142202177895389
Interval of Confidence: [42%,50%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   0.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  11.   1.]
 [  0.   0.   0.   0.   0.   4.   0.   0.   0.   0.   0.  13.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  18.   3.]
 [  0.   0.   0.   0.   0.   0.   0.  20.   0.   0.   0.   9.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  20.   0.   2.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  13.   0.  31.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  56.  17.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   0. 236.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  54.   2.]]
ERRORES TOTALES: 206
**************************************************
Para 1024 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 36.983842010771994
Media de interval radius 4.00922515900665
Interval of Confidence: [32%,40%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   7.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   6.   4.]
 [  0.   0.   0.   0.   0.  16.   0.   0.   0.   0.   0.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   0.   0.   0.  12.   8.]
 [  0.   0.   0.   0.   0.   0.   0.  22.   0.   0.   0.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  23.   0.   2.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  19.   0.  25.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  65.   8.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   4.   0.   0.   0. 235.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.  41.  11.]]
ERRORES TOTALES: 165
**************************************************
Para 2048 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 29.622980251346497
Media de interval radius 3.7919122988507326
Interval of Confidence: [25%,33%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   4.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.   6.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   3.   0.   0.   0.   0.  10.   8.]
 [  0.   0.   0.   0.   0.   0.   0.  23.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  24.   0.   3.   5.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   0.  23.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  67.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   0. 236.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  38.  13.]]
ERRORES TOTALES: 153
**************************************************
Para 4096 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 27.468581687612208
Media de interval radius 3.7068898104984607
Interval of Confidence: [23%,31%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   0.   0.   0.   2.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   7.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   6.   5.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   1.   8.   8.]
 [  0.   0.   0.   0.   0.   0.   0.  22.   0.   0.   0.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  26.   0.   2.   4.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  22.   1.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  66.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   0. 236.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  34.  17.]]
ERRORES TOTALES: 147
**************************************************
Para 8192 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 26.391382405745063
Media de interval radius 3.6603606198681664
Interval of Confidence: [22%,30%]
--------------------------------------------------
Confusion Matrix (Overall): 
[[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   0.   0.   0.   2.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   3.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   6.   5.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   0.   8.   9.]
 [  0.   0.   0.   0.   0.   0.   0.  23.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  26.   0.   2.   4.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  22.   1.  20.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  67.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   4.   0.   0.   0. 234.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  36.  15.]]
ERRORES TOTALES: 149
**************************************************
Para 16384 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 26.75044883303411
Media de interval radius 3.6761776838311935
Interval of Confidence: [23%,30%]
--------------------------------------------------


==> AUX/resultados_MLP1_13_clases_4949_4950_groups.txt <==
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   8.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   3.   5.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   9.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  14.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  15.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   3.   0.   0.   5.  21.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   4.  11.  13.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   2.   1.  27.  13.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   2.  57.  12.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1. 238.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.  13.  42.   0.]]
ERRORES TOTALES: 258
**************************************************
Para 8 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 46.319569120287255
Media de interval radius 4.141128679152981
Interval of Confidence: [42%,50%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   8.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   4.   5.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   7.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   5.  10.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.  16.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.  25.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  20.   1.   5.   5.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   5.  21.  16.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  60.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1. 239.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   2.   0.   8.  44.   3.]]
ERRORES TOTALES: 230
**************************************************
Para 16 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 41.292639138240574
Media de interval radius 4.088943154574569
Interval of Confidence: [37%,45%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  10.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   7.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   3.   5.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   5.   9.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   2.   6.   5.   7.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.  24.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  23.   1.   4.   2.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  21.  15.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  61.  12.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0. 239.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   2.   2.  10.  37.   6.]]
ERRORES TOTALES: 222
**************************************************
Para 32 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 39.85637342908438
Media de interval radius 4.066044892881086
Interval of Confidence: [35%,43%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   0.   0.   0.   3.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   4.   2.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   2.   4.   5.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   6.  10.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   3.  14.]
 [  0.   0.   0.   0.   0.   0.   0.  26.   0.   0.   0.   2.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  15.   4.   6.   3.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   5.  20.  12.   7.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  66.   7.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   7.   0.   0.   2. 230.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   9.  31.  16.]]
ERRORES TOTALES: 199
**************************************************
Para 64 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 35.727109515260324
Media de interval radius 3.9796174830942332
Interval of Confidence: [31%,39%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   0.   0.   1.   1.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.   1.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   3.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  15.   1.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   3.   3.  14.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  23.   0.   4.   2.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  21.   7.  11.   5.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  67.   6.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   8.   0.   1.   0. 230.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  18.  26.  12.]]
ERRORES TOTALES: 177
**************************************************
Para 128 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 31.77737881508079
Media de interval radius 3.866800001463229
Interval of Confidence: [27%,35%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.   1.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   1.  10.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  17.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   0.   1.  18.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   2.  26.   1.  11.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  68.   4.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   8.   1.   0.   1. 227.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  11.  25.  21.]]
ERRORES TOTALES: 158
**************************************************
Para 256 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 28.36624775583483
Media de interval radius 3.743589925974881
Interval of Confidence: [24%,32%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.   0.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   1.  10.]
 [  0.   0.   0.   0.   0.  10.   0.   0.   0.   7.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  20.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.  26.   2.   8.   7.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.  69.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   9.   0.   0.   0. 228.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   8.  22.  26.]]
ERRORES TOTALES: 141
**************************************************
Para 512 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 25.314183123877918
Media de interval radius 3.611016727505098
Interval of Confidence: [21%,28%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   4.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   1.   5.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  11.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   2.   0.   0.   1.   0.   0.  18.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.  27.   1.   9.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.  68.   4.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   9.   0.   0.   0. 228.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   6.  18.  32.]]
ERRORES TOTALES: 126
**************************************************
Para 1024 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 22.621184919210055
Media de interval radius 3.4745389635914057
Interval of Confidence: [19%,26%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   3.   1.   4.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   2.   0.   0.   0.   1.   0.  18.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  30.   1.   5.   8.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   1.  67.   3.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   8.   0.   0.   0. 226.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   6.  16.  34.]]
ERRORES TOTALES: 124
**************************************************
Para 2048 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 22.262118491921004
Media de interval radius 3.4548410353885513
Interval of Confidence: [18%,25%]
--------------------------------------------------
Confusion Matrix (Overall): [[  1.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   5.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.   1.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  11.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   3.   0.   0.   0.   1.   0.  17.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  32.   1.   4.   7.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  68.   4.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   4.   0.   0.   0. 230.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   4.  14.  38.]]
ERRORES TOTALES: 111
**************************************************
Para 4096 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 19.92818671454219
Media de interval radius 3.317433281703736
Interval of Confidence: [16%,23%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   5.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   5.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.  12.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   1.   1.  15.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.  32.   1.   3.   7.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   1.  68.   3.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   7.   0.   1.   0. 227.   5.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   0.   0.   5.  16.  35.]]
ERRORES TOTALES: 117
**************************************************
Para 8192 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 21.005385996409334
Media de interval radius 3.3829263880607274
Interval of Confidence: [17%,24%]
--------------------------------------------------
Confusion Matrix (Overall): [[  2.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   4.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   5.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   1.  11.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   7.   0.   0.   1.   0.   0.  13.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.  31.   1.   3.   8.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   0.  66.   4.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   5.   0.   0.   0. 229.   6.]
 [  0.   0.   1.   0.   0.   0.   1.   0.   0.   0.   6.  13.  36.]]
ERRORES TOTALES: 112
**************************************************
Para 16384 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 20.107719928186714
Media de interval radius 3.328605262187132
Interval of Confidence: [16%,23%]
--------------------------------------------------


==> AUX/resultados_MLP2_13_clases_4949_4950_groups.txt <==
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.   3.   2.   0.   0.]
 [  0.   0.   1.   0.   0.   0.   0.   4.   0.   1.   0.   2.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   7.   2.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   3.   1.   1.   5.]
 [  0.   0.   0.   0.   0.   2.   0.   0.   5.   6.   2.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   8.   0.   1.   1.   2.   2.   7.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   1.   0.   0.  27.   1.   2.   0.   1.]
 [  0.   0.   0.   3.   1.   1.   0.   0.   3.  17.   8.   5.   6.]
 [  0.   0.   0.   0.   0.   0.   2.   1.   3.   7.  49.   2.   9.]
 [  0.   0.   0.   0.   0.   0.   0.   9.   1.   4.   0. 217.   9.]
 [  0.   0.   1.   0.   0.   0.   4.   4.   7.   4.   5.  11.  21.]]
ERRORES TOTALES: 188
**************************************************
Para 8 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 33.75224416517056
Media de interval radius 3.9270405550411724
Interval of Confidence: [29%,37%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   6.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   4.   1.   0.   1.]
 [  0.   0.   2.   0.   0.   0.   0.   3.   0.   1.   0.   1.   3.]
 [  0.   0.   0.   4.   0.   0.   0.   0.   1.   3.   1.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   3.   1.   1.   5.]
 [  0.   0.   0.   0.   0.  14.   0.   0.   1.   0.   0.   0.   2.]
 [  0.   0.   0.   1.   0.   0.   9.   0.   1.   1.   1.   0.   8.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   1.   0.   0.   0.   0.  26.   2.   1.   0.   2.]
 [  0.   0.   0.   2.   0.   1.   2.   0.   3.  24.   1.   6.   5.]
 [  0.   0.   0.   1.   0.   1.   1.   0.   0.   1.  60.   2.   7.]
 [  0.   0.   0.   0.   0.   0.   1.   9.   0.   3.   0. 223.   4.]
 [  0.   0.   2.   1.   0.   1.   5.   3.   6.   3.   6.  13.  17.]]
ERRORES TOTALES: 151
**************************************************
Para 16 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 27.10951526032316
Media de interval radius 3.6916861228527673
Interval of Confidence: [23%,30%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   4.   0.   0.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   3.   2.   0.   1.]
 [  0.   0.   1.   0.   0.   0.   0.   5.   0.   0.   0.   0.   4.]
 [  0.   0.   0.   5.   0.   0.   1.   0.   1.   2.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   2.   2.   1.   7.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   1.   0.   0.  15.   0.   1.   0.   0.   0.   4.]
 [  0.   0.   0.   0.   0.   0.   1.  27.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   1.   0.  28.   1.   0.   1.   1.]
 [  0.   0.   1.   1.   0.   3.   0.   0.   0.  28.   1.   4.   6.]
 [  0.   0.   0.   1.   0.   1.   0.   0.   1.   1.  64.   1.   4.]
 [  0.   0.   0.   0.   1.   0.   0.   9.   0.   0.   1. 224.   5.]
 [  0.   0.   0.   0.   1.   0.   7.   2.   0.   4.   6.  10.  27.]]
ERRORES TOTALES: 121
**************************************************
Para 32 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 21.723518850987432
Media de interval radius 3.4245949221429957
Interval of Confidence: [18%,25%]
--------------------------------------------------
Confusion Matrix (Overall): [[  0.   0.   0.   0.   0.   0.   3.   0.   0.   0.   0.   0.   3.]
 [  0.   0.   0.   0.   0.   1.   1.   0.   0.   3.   1.   0.   0.]
 [  0.   0.   2.   0.   0.   0.   0.   4.   0.   0.   0.   0.   4.]
 [  0.   0.   0.   6.   0.   0.   1.   0.   0.   2.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.   1.   2.   2.   7.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.  16.   0.   0.   0.   0.   0.   5.]
 [  0.   0.   0.   0.   0.   0.   0.  28.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   1.   0.  28.   0.   0.   0.   3.]
 [  0.   0.   1.   1.   0.   1.   0.   0.   0.  31.   0.   4.   6.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   1.  62.   3.   5.]
 [  0.   0.   0.   0.   1.   0.   0.   9.   1.   1.   1. 221.   6.]
 [  0.   0.   1.   0.   0.   2.   3.   0.   0.   7.   6.  11.  27.]]
ERRORES TOTALES: 119
**************************************************
Para 64 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 21.364452423698385
Media de interval radius 3.403955034724812
Interval of Confidence: [17%,24%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   0.   1.   3.   0.   1.]
 [  0.   0.   3.   0.   0.   0.   0.   2.   0.   0.   0.   0.   5.]
 [  0.   0.   0.   8.   0.   0.   0.   0.   1.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   0.   0.   0.   3.   8.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.  16.   0.   1.   0.   0.   0.   4.]
 [  0.   0.   0.   0.   0.   0.   1.  28.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  29.   0.   1.   0.   2.]
 [  0.   0.   1.   1.   0.   2.   0.   0.   1.  32.   1.   4.   2.]
 [  0.   0.   0.   1.   0.   0.   0.   0.   0.   1.  66.   0.   5.]
 [  0.   0.   0.   0.   1.   0.   0.   4.   0.   1.   0. 225.   9.]
 [  0.   0.   2.   0.   1.   0.   2.   0.   0.   6.   7.   9.  30.]]
ERRORES TOTALES: 97
**************************************************
Para 128 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 17.414721723518852
Media de interval radius 3.14947424744063
Interval of Confidence: [14%,20%]
--------------------------------------------------
Confusion Matrix (Overall): [[  4.   0.   0.   0.   0.   0.   1.   0.   0.   0.   0.   0.   1.]
 [  0.   2.   0.   0.   0.   0.   1.   0.   0.   1.   2.   0.   0.]
 [  0.   0.   4.   0.   1.   0.   0.   1.   1.   0.   1.   0.   2.]
 [  0.   0.   0.   9.   0.   0.   0.   0.   0.   0.   1.   0.   0.]
 [  0.   0.   0.   0.   4.   0.   0.   0.   0.   0.   0.   1.   7.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   2.   0.  16.   0.   0.   0.   0.   0.   3.]
 [  0.   0.   0.   0.   1.   0.   0.  28.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   1.   0.   0.   0.   1.  29.   1.   6.   6.]
 [  0.   0.   0.   0.   1.   0.   1.   0.   1.   0.  65.   1.   4.]
 [  0.   0.   0.   0.   1.   0.   0.   2.   0.   1.   0. 229.   7.]
 [  0.   0.   1.   0.   3.   0.   3.   0.   0.   3.   8.  10.  29.]]
ERRORES TOTALES: 91
**************************************************
Para 256 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 16.337522441651707
Media de interval radius 3.0703432699393374
Interval of Confidence: [13%,19%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   2.   0.   0.   0.   0.   0.   0.   0.   1.   1.   1.   1.]
 [  0.   0.   3.   0.   0.   0.   0.   2.   1.   0.   0.   0.   4.]
 [  0.   0.   0.   9.   0.   0.   0.   0.   0.   1.   0.   0.   0.]
 [  0.   0.   0.   0.   8.   0.   0.   0.   0.   0.   0.   1.   3.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  19.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   1.   0.   0.  27.   0.   0.   0.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   0.   2.]
 [  0.   0.   0.   0.   1.   1.   0.   0.   0.  33.   1.   3.   5.]
 [  0.   0.   0.   0.   1.   0.   1.   0.   1.   1.  65.   2.   2.]
 [  0.   0.   0.   0.   1.   0.   0.   3.   1.   1.   3. 225.   6.]
 [  0.   0.   2.   0.   4.   0.   2.   0.   0.   3.   6.  10.  30.]]
ERRORES TOTALES: 83
**************************************************
Para 512 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 14.901256732495511
Media de interval radius 2.9573416218792645
Interval of Confidence: [11%,17%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   1.   0.   1.   0.   0.   0.   0.   0.   0.   1.   1.   2.]
 [  0.   0.   4.   0.   0.   0.   0.   2.   1.   0.   0.   1.   2.]
 [  0.   0.   0.  10.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   5.   0.   0.   0.   0.   0.   0.   1.   6.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  19.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   1.   0.   0.  27.   0.   0.   0.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  27.   0.   2.   2.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  36.   1.   4.   3.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   0.   2.  67.   2.   1.]
 [  0.   0.   0.   0.   1.   0.   0.   2.   0.   1.   0. 232.   4.]
 [  0.   1.   1.   0.   5.   0.   1.   0.   0.   2.   4.   7.  36.]]
ERRORES TOTALES: 70
**************************************************
Para 1024 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 12.567324955116696
Media de interval radius 2.7528768218220256
Interval of Confidence: [ 9%,15%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   2.   0.   0.   0.   0.   0.   0.   0.   1.   2.   0.   1.]
 [  0.   0.   5.   0.   0.   0.   0.   2.   1.   0.   0.   0.   2.]
 [  0.   0.   0.  10.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   7.   0.   0.   0.   0.   0.   0.   1.   4.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  19.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   1.   0.   0.  27.   0.   0.   0.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  29.   0.   1.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   0.  39.   1.   3.   1.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   1.  66.   3.   1.]
 [  0.   0.   0.   0.   2.   0.   0.   1.   0.   0.   2. 229.   6.]
 [  0.   0.   1.   0.   4.   0.   3.   0.   0.   3.   4.   8.  34.]]
ERRORES TOTALES: 67
**************************************************
Para 2048 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 12.028725314183124
Media de interval radius 2.7015233148166873
Interval of Confidence: [ 9%,14%]
--------------------------------------------------
Confusion Matrix (Overall): [[  5.   0.   0.   0.   0.   0.   1.   0.   0.   0.   0.   0.   0.]
 [  0.   2.   0.   0.   0.   0.   0.   0.   0.   0.   4.   0.   0.]
 [  0.   0.   3.   0.   0.   0.   0.   2.   1.   0.   1.   0.   3.]
 [  0.   0.   0.  10.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   0.   9.   0.   0.   0.   0.   0.   0.   1.   2.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  19.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   0.   0.   0.  27.   0.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.   1.  32.   1.   3.   7.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   2.  66.   2.   1.]
 [  0.   0.   0.   0.   1.   0.   0.   2.   0.   1.   2. 228.   6.]
 [  0.   0.   1.   0.   4.   0.   2.   0.   0.   3.   5.   5.  37.]]
ERRORES TOTALES: 72
**************************************************
Para 4096 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 12.926391382405745
Media de interval radius 2.7861878634127137
Interval of Confidence: [10%,15%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   1.   0.   0.   0.   0.   0.   0.   0.   0.   5.   0.   0.]
 [  0.   0.   3.   0.   0.   0.   0.   2.   1.   0.   1.   0.   3.]
 [  0.   0.   0.   9.   0.   0.   1.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   1.   6.   0.   0.   0.   0.   0.   0.   0.   5.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  16.   0.   0.   0.   1.   1.   2.]
 [  0.   0.   0.   0.   1.   0.   0.  26.   0.   0.   0.   1.   1.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   1.   0.   0.   0.   0.   0.   1.  33.   1.   3.   5.]
 [  0.   0.   0.   0.   0.   0.   2.   0.   2.   1.  63.   3.   2.]
 [  0.   0.   0.   0.   2.   0.   0.   0.   0.   0.   1. 231.   6.]
 [  0.   0.   1.   0.   5.   0.   2.   0.   0.   2.   4.   7.  36.]]
ERRORES TOTALES: 80
**************************************************
Para 8192 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 14.362657091561939
Media de interval radius 2.9125773081801234
Interval of Confidence: [11%,17%]
--------------------------------------------------
Confusion Matrix (Overall): [[  6.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.   0.]
 [  0.   2.   0.   0.   0.   0.   0.   0.   0.   0.   4.   0.   0.]
 [  0.   0.   2.   0.   0.   0.   1.   4.   1.   0.   0.   0.   2.]
 [  0.   0.   0.   9.   0.   0.   0.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   9.   0.   0.   0.   0.   0.   0.   0.   3.]
 [  0.   0.   0.   0.   0.  17.   0.   0.   0.   0.   0.   0.   0.]
 [  1.   0.   0.   0.   0.   0.  19.   0.   0.   0.   0.   0.   1.]
 [  0.   0.   0.   0.   1.   0.   1.  26.   0.   0.   0.   1.   0.]
 [  0.   0.   0.   0.   0.   0.   0.   0.  30.   0.   0.   2.   0.]
 [  0.   0.   1.   0.   0.   0.   0.   0.   1.  33.   1.   2.   6.]
 [  0.   0.   0.   0.   0.   0.   1.   0.   1.   2.  65.   3.   1.]
 [  0.   0.   0.   0.   2.   0.   0.   2.   0.   0.   4. 226.   6.]
 [  0.   0.   1.   0.   4.   0.   3.   1.   0.   2.   6.   7.  33.]]
ERRORES TOTALES: 80
**************************************************
Para 16384 Num feats, y despues de 1 inicializaciones, tenemos:
Media de error: 14.362657091561939
Media de interval radius 2.9125773081801234
Interval of Confidence: [11%,17%]
--------------------------------------------------

